Non-LTE abundances of zinc in different spectral type stars and the Galactic [Zn/Fe] trend based on quantum-mechanical data on inelastic processes in zinc-hydrogen collisions

We present a new model atom of Zn I-II based on the most up-to-date photoionisation cross-sections, electron-impact excitation rates, and rate coefficients for the Zn I + H I and Zn II + H- collisions. The latter were calculated using the multi-channel quantum asymptotic treatment based on the Born-Oppenheimer approach. Non-LTE analysis was performed for the first time for lines of Zn I and Zn II in the ultraviolet (UV) spectra of two very metal-poor reference stars, HD 84937 and HD 140283. We found consistent non-LTE abundance from the resonance Zn I 2138 A line, the subordinate lines, and the lines of Zn II. In both stars, non-LTE leads to 0.17 dex higher average abundance from Zn I, while, for Zn II lines, non-LTE corrections are minor and do not exceed 0.06 dex. Using lines of Zn I in the high-resolution spectra, we determined the non-LTE abundances for a sample of 80 stars in the -2.5 < [Fe/H] < 0.2 metallicity range. The [Zn/Fe] versus [Fe/H] diagram reveals a dip, with [Zn/Fe] = 0.3 in the most metal-poor stars, a close-to-solar value for [Fe/H] = -1.2, and increasing [Zn/Fe] up to 0.3 in the thick disk stars. The close-to-solar metallicity stars have subsolar [Zn/H] = -0.1, on average. Non-LTE abundances of zinc were derived for the first time for seven reference F to B-type stars. We provide a grid of the non-LTE abundance corrections.

==> rates_ZnH.dat <==
Rate coefficients for excitation, de-excitation, neutralization and ion-pair formation processes in Zn + H and Zn^+ + H^- collisions at different temperatures.
  T =  1000 K
       4s^2 ^1S  0.00E+00  7.48E-38  7.82E-49  6.58E-54  4.36E-56  7.46E-59  9.85E-60  5.00E-60  3.81E-60  6.95E-62  3.35E-62  2.12E-62
       4s4p ^3P  2.96E-18  0.00E+00  1.29E-21  2.94E-27  1.25E-29  1.25E-32  1.53E-33  7.61E-34  5.70E-34  1.67E-35  9.57E-36  1.89E-36
       4s4p ^1P  4.22E-20  1.76E-12  0.00E+00  8.04E-15  2.12E-17  1.16E-20  1.32E-21  6.40E-22  4.74E-22  1.62E-23  1.06E-23  1.13E-24
       4s5s ^3S  7.55E-21  8.54E-14  1.71E-10  0.00E+00  2.89E-11  6.40E-15  6.60E-16  3.12E-16  2.28E-16  8.16E-18  5.80E-18  4.13E-19
       4s5s ^1S  3.16E-21  2.29E-14  2.85E-11  1.82E-09  0.00E+00  2.50E-12  2.31E-13  1.06E-13  7.61E-14  2.69E-15  2.00E-15  1.08E-16
       4s5p ^3P  1.74E-21  7.39E-15  5.03E-12  1.30E-10  8.06E-10  0.00E+00  1.18E-10  4.81E-11  3.28E-11  1.12E-12  9.10E-13  4.91E-14
       4s4d ^1D  2.10E-21  8.25E-15  5.21E-12  1.23E-10  6.79E-10  1.07E-09  0.00E+00  2.88E-10  1.72E-10  4.24E-12  3.38E-12  2.00E-13
       4s4d ^3D  5.62E-22  2.16E-15  1.33E-12  3.05E-11  1.64E-10  2.31E-10  1.52E-10  0.00E+00  1.04E-10  1.63E-12  1.28E-12  7.74E-14
       4s5p ^1P  2.59E-21  9.80E-15  5.97E-12  1.35E-10  7.15E-10  9.55E-10  5.50E-10  6.32E-10  0.00E+00  8.89E-12  6.99E-12  4.21E-13
       4s6s ^3S  1.78E-21  1.08E-14  7.71E-12  1.82E-10  9.51E-10  1.23E-09  5.10E-10  3.71E-10  3.35E-10  0.00E+00  1.22E-12  6.08E-14
       4s6s ^1S  6.16E-21  4.44E-14  3.61E-11  9.28E-10  5.06E-09  7.15E-09  2.92E-09  2.10E-09  1.89E-09  8.74E-12  0.00E+00  2.77E-14
     Zn^+ + H^-  7.42E-19  1.67E-12  7.34E-10  1.26E-08  5.24E-08  7.37E-08  3.29E-08  2.41E-08  2.17E-08  8.32E-11  5.30E-12  0.00E+00

  T =  2000 K
       4s^2 ^1S  0.00E+00  1.10E-27  2.92E-34  4.41E-37  2.43E-38  9.40E-40  2.47E-40  1.55E-40  1.30E-40  7.03E-42  5.18E-42  1.21E-40
       4s4p ^3P  2.32E-18  0.00E+00  2.23E-17  8.99E-21  3.02E-22  8.06E-24  1.98E-24  1.22E-24  1.00E-24  9.30E-26  8.07E-26  5.18E-25
       4s4p ^1P  3.92E-20  1.43E-12  0.00E+00  1.07E-12  2.05E-14  3.55E-16  8.15E-17  4.91E-17  4.01E-17  4.45E-18  4.35E-18  1.37E-17
       4s5s ^3S  8.63E-21  8.39E-14  1.56E-10  0.00E+00  1.58E-10  1.37E-12  2.89E-13  1.70E-13  1.37E-13  1.62E-14  1.71E-14  3.28E-14
       4s5s ^1S  6.55E-21  3.87E-14  4.12E-11  2.17E-09  0.00E+00  1.19E-10  2.27E-11  1.30E-11  1.04E-11  1.23E-12  1.33E-12  1.82E-12
       4s5p ^3P  1.51E-21  6.19E-15  4.27E-12  1.13E-10  7.10E-10  0.00E+00  2.47E-10  1.28E-10  9.72E-11  1.18E-11  1.34E-11  1.49E-11
       4s4d ^1D  1.61E-21  6.16E-15  3.97E-12  9.65E-11  5.51E-10  1.00E-09  0.00E+00  3.22E-10  2.18E-10  2.10E-11  2.33E-11  2.71E-11
       4s4d ^3D  4.24E-22  1.59E-15  1.00E-12  2.38E-11  1.33E-10  2.18E-10  1.35E-10  0.00E+00  9.64E-11  6.52E-12  7.13E-12  8.33E-12
       4s5p ^1P  1.95E-21  7.21E-15  4.50E-12  1.06E-10  5.80E-10  9.09E-10  5.04E-10  5.30E-10  0.00E+00  3.26E-11  3.54E-11  4.12E-11
       4s6s ^3S  6.50E-22  4.10E-15  3.07E-12  7.67E-11  4.23E-10  6.76E-10  2.98E-10  2.20E-10  2.00E-10  0.00E+00  1.15E-12  9.87E-13
       4s6s ^1S  2.22E-21  1.65E-14  1.39E-11  3.74E-10  2.12E-09  3.56E-09  1.53E-09  1.12E-09  1.01E-09  5.33E-12  0.00E+00  2.94E-13
     Zn^+ + H^-  7.19E-19  1.46E-12  6.04E-10  9.92E-09  3.99E-08  5.49E-08  2.46E-08  1.80E-08  1.62E-08  6.32E-11  4.06E-12  0.00E+00

  T =  3000 K
       4s^2 ^1S  0.00E+00  2.93E-24  3.14E-29  2.88E-31  3.66E-32  2.55E-33  7.78E-34  5.12E-34  4.38E-34  2.54E-35  2.14E-35  2.57E-33
       4s4p ^3P  2.31E-18  0.00E+00  6.30E-16  1.64E-18  1.30E-19  7.35E-21  2.14E-21  1.39E-21  1.18E-21  1.27E-22  1.26E-22  3.59E-21
       4s4p ^1P  5.70E-20  1.45E-12  0.00E+00  5.94E-12  2.67E-13  1.11E-14  3.09E-15  1.97E-15  1.65E-15  2.23E-16  2.49E-16  3.18E-15
       4s5s ^3S  1.45E-20  1.05E-13  1.65E-10  0.00E+00  3.23E-10  7.91E-12  2.05E-12  1.28E-12  1.07E-12  1.58E-13  1.89E-13  1.38E-12
       4s5s ^1S  1.53E-20  6.87E-14  6.12E-11  2.68E-09  0.00E+00  4.05E-10  9.64E-11  5.90E-11  4.84E-11  7.37E-12  9.01E-12  4.46E-11
       4s5p ^3P  1.69E-21  6.16E-15  4.05E-12  1.04E-10  6.41E-10  0.00E+00  2.96E-10  1.65E-10  1.30E-10  2.02E-11  2.55E-11  9.48E-11
       4s4d ^1D  1.59E-21  5.56E-15  3.47E-12  8.32E-11  4.72E-10  9.15E-10  0.00E+00  3.12E-10  2.23E-10  2.83E-11  3.45E-11  1.31E-10
       4s4d ^3D  4.06E-22  1.40E-15  8.61E-13  2.02E-11  1.12E-10  1.99E-10  1.21E-10  0.00E+00  8.74E-11  8.18E-12  9.85E-12  3.74E-11
       4s5p ^1P  1.85E-21  6.33E-15  3.85E-12  8.96E-11  4.91E-10  8.34E-10  4.61E-10  4.66E-10  0.00E+00  3.97E-11  4.76E-11  1.79E-10
       4s6s ^3S  3.59E-22  2.29E-15  1.74E-12  4.45E-11  2.51E-10  4.34E-10  1.96E-10  1.46E-10  1.33E-10  0.00E+00  8.98E-13  2.38E-12
       4s6s ^1S  1.22E-21  9.12E-15  7.79E-12  2.13E-10  1.23E-09  2.19E-09  9.60E-10  7.05E-10  6.39E-10  3.60E-12  0.00E+00  6.16E-13
     Zn^+ + H^-  8.41E-19  1.49E-12  5.73E-10  8.97E-09  3.50E-08  4.70E-08  2.10E-08  1.54E-08  1.39E-08  5.49E-11  3.55E-12  0.00E+00

  T =  4000 K
       4s^2 ^1S  0.00E+00  1.83E-22  1.52E-26  3.37E-28  6.49E-29  4.77E-30  1.50E-30  9.98E-31  8.59E-31  4.26E-32  3.83E-32  1.41E-29
       4s4p ^3P  2.79E-18  0.00E+00  3.79E-15  2.65E-17  3.33E-18  2.31E-19  7.10E-20  4.69E-20  4.01E-20  4.15E-21  4.41E-21  3.21E-19
       4s4p ^1P  1.01E-19  1.66E-12  0.00E+00  1.51E-11  1.10E-12  6.22E-14  1.85E-14  1.21E-14  1.03E-14  1.39E-15  1.66E-15  4.99E-14
       4s5s ^3S  2.72E-20  1.40E-13  1.82E-10  0.00E+00  4.98E-10  1.86E-11  5.22E-12  3.35E-12  2.82E-12  4.35E-13  5.52E-13  9.00E-12
       4s5s ^1S  3.36E-20  1.13E-13  8.53E-11  3.20E-09  0.00E+00  7.17E-10  1.88E-10  1.18E-10  9.83E-11  1.59E-11  2.06E-11  2.18E-10
       4s5p ^3P  2.02E-21  6.39E-15  3.94E-12  9.72E-11  5.84E-10  0.00E+00  3.06E-10  1.77E-10  1.42E-10  2.34E-11  3.10E-11  2.34E-10
       4s4d ^1D  1.71E-21  5.32E-15  3.16E-12  7.39E-11  4.13E-10  8.26E-10  0.00E+00  2.90E-10  2.13E-10  2.90E-11  3.71E-11  2.83E-10
       4s4d ^3D  4.27E-22  1.31E-15  7.72E-13  1.77E-11  9.73E-11  1.79E-10  1.08E-10  0.00E+00  7.88E-11  8.10E-12  1.02E-11  7.76E-11
       4s5p ^1P  1.92E-21  5.89E-15  3.44E-12  7.83E-11  4.25E-10  7.52E-10  4.18E-10  4.13E-10  0.00E+00  3.88E-11  4.86E-11  3.65E-10
       4s6s ^3S  2.37E-22  1.51E-15  1.16E-12  2.99E-11  1.70E-10  3.07E-10  1.41E-10  1.05E-10  9.61E-11  0.00E+00  7.05E-13  3.62E-12
       4s6s ^1S  7.92E-22  5.98E-15  5.14E-12  1.42E-10  8.23E-10  1.52E-09  6.72E-10  4.95E-10  4.49E-10  2.63E-12  0.00E+00  8.78E-13
     Zn^+ + H^-  1.08E-18  1.62E-12  5.75E-10  8.57E-09  3.24E-08  4.25E-08  1.90E-08  1.40E-08  1.25E-08  5.02E-11  3.26E-12  0.00E+00

  T =  5000 K
       4s^2 ^1S  0.00E+00  2.69E-21  8.27E-25  3.05E-26  7.38E-27  5.00E-28  1.56E-28  1.04E-28  8.95E-29  3.43E-30  3.18E-30  2.90E-27
       4s4p ^3P  3.85E-18  0.00E+00  1.24E-14  1.61E-16  2.66E-17  1.88E-18  5.89E-19  3.92E-19  3.36E-19  3.11E-20  3.44E-20  5.10E-18
       4s4p ^1P  1.91E-19  2.00E-12  0.00E+00  2.78E-11  2.77E-12  1.75E-13  5.34E-14  3.52E-14  3.01E-14  3.88E-15  4.80E-15  2.68E-13
       4s5s ^3S  5.18E-20  1.90E-13  2.04E-10  0.00E+00  6.73E-10  3.04E-11  8.88E-12  5.78E-12  4.89E-12  7.40E-13  9.76E-13  2.79E-11
       4s5s ^1S  6.92E-20  1.74E-13  1.12E-10  3.71E-09  0.00E+00  9.79E-10  2.69E-10  1.72E-10  1.44E-10  2.34E-11  3.14E-11  5.65E-10
       4s5p ^3P  2.57E-21  6.75E-15  3.87E-12  9.17E-11  5.36E-10  0.00E+00  2.99E-10  1.76E-10  1.43E-10  2.37E-11  3.24E-11  3.96E-10
       4s4d ^1D  2.00E-21  5.26E-15  2.95E-12  6.68E-11  3.67E-10  7.45E-10  0.00E+00  2.66E-10  1.99E-10  2.73E-11  3.59E-11  4.43E-10
       4s4d ^3D  4.86E-22  1.28E-15  7.10E-13  1.59E-11  8.56E-11  1.60E-10  9.72E-11  0.00E+00  7.10E-11  7.48E-12  9.70E-12  1.19E-10
       4s5p ^1P  2.17E-21  5.69E-15  3.15E-12  6.98E-11  3.73E-10  6.76E-10  3.77E-10  3.69E-10  0.00E+00  3.55E-11  4.57E-11  5.53E-10
       4s6s ^3S  1.72E-22  1.09E-15  8.39E-13  2.18E-11  1.25E-10  2.32E-10  1.07E-10  8.02E-11  7.34E-11  0.00E+00  5.66E-13  4.62E-12
       4s6s ^1S  5.68E-22  4.30E-15  3.71E-12  1.03E-10  6.00E-10  1.13E-09  5.03E-10  3.72E-10  3.38E-10  2.02E-12  0.00E+00  1.08E-12
     Zn^+ + H^-  1.48E-18  1.82E-12  5.93E-10  8.41E-09  3.08E-08  3.95E-08  1.77E-08  1.30E-08  1.17E-08  4.72E-11  3.07E-12  0.00E+00

  T =  6000 K
       4s^2 ^1S  0.00E+00  1.93E-20  1.45E-23  7.41E-25  2.08E-25  1.28E-26  3.94E-27  2.61E-27  2.24E-27  6.15E-29  5.75E-29  1.16E-25
       4s4p ^3P  5.72E-18  0.00E+00  2.95E-14  5.82E-16  1.16E-16  7.91E-18  2.47E-18  1.65E-18  1.41E-18  1.14E-19  1.29E-19  3.41E-17
       4s4p ^1P  3.58E-19  2.45E-12  0.00E+00  4.34E-11  5.39E-12  3.48E-13  1.08E-13  7.12E-14  6.10E-14  7.30E-15  9.27E-15  8.45E-13
       4s5s ^3S  9.60E-20  2.55E-13  2.28E-10  0.00E+00  8.41E-10  4.16E-11  1.24E-11  8.12E-12  6.91E-12  1.00E-12  1.36E-12  6.00E-11
       4s5s ^1S  1.34E-19  2.53E-13  1.41E-10  4.19E-09  0.00E+00  1.18E-09  3.33E-10  2.14E-10  1.81E-10  2.88E-11  3.96E-11  1.06E-09
       4s5p ^3P  3.47E-21  7.25E-15  3.84E-12  8.70E-11  4.95E-10  0.00E+00  2.86E-10  1.70E-10  1.39E-10  2.28E-11  3.17E-11  5.60E-10
       4s4d ^1D  2.52E-21  5.35E-15  2.80E-12  6.12E-11  3.29E-10  6.75E-10  0.00E+00  2.44E-10  1.84E-10  2.50E-11  3.35E-11  5.93E-10
       4s4d ^3D  6.00E-22  1.28E-15  6.66E-13  1.44E-11  7.64E-11  1.45E-10  8.77E-11  0.00E+00  6.43E-11  6.75E-12  8.91E-12  1.57E-10
       4s5p ^1P  2.66E-21  5.68E-15  2.94E-12  6.33E-11  3.32E-10  6.09E-10  3.42E-10  3.32E-10  0.00E+00  3.19E-11  4.18E-11  7.25E-10
       4s6s ^3S  1.34E-22  8.35E-16  6.45E-13  1.68E-11  9.68E-11  1.83E-10  8.50E-11  6.38E-11  5.83E-11  0.00E+00  4.66E-13  5.40E-12
       4s6s ^1S  4.33E-22  3.28E-15  2.84E-12  7.89E-11  4.62E-10  8.81E-10  3.95E-10  2.92E-10  2.65E-10  1.62E-12  0.00E+00  1.23E-12
     Zn^+ + H^-  2.10E-18  2.08E-12  6.21E-10  8.39E-09  2.98E-08  3.74E-08  1.68E-08  1.23E-08  1.11E-08  4.50E-11  2.94E-12  0.00E+00

  T =  7000 K
       4s^2 ^1S  0.00E+00  9.11E-20  1.30E-22  8.31E-24  2.58E-24  1.48E-25  4.48E-26  2.96E-26  2.53E-26  4.74E-28  4.39E-28  1.82E-24
       4s4p ^3P  8.73E-18  0.00E+00  5.84E-14  1.56E-15  3.53E-16  2.29E-17  7.12E-18  4.73E-18  4.06E-18  2.77E-19  3.19E-19  1.39E-16
       4s4p ^1P  6.46E-19  3.02E-12  0.00E+00  6.13E-11  8.94E-12  5.73E-13  1.78E-13  1.18E-13  1.01E-13  1.11E-14  1.43E-14  1.96E-12
       4s5s ^3S  1.71E-19  3.35E-13  2.55E-10  0.00E+00  1.00E-09  5.16E-11  1.56E-11  1.02E-11  8.71E-12  1.20E-12  1.66E-12  1.05E-10
       4s5s ^1S  2.46E-19  3.51E-13  1.72E-10  4.65E-09  0.00E+00  1.32E-09  3.80E-10  2.46E-10  2.08E-10  3.22E-11  4.50E-11  1.68E-09
       4s5p ^3P  4.91E-21  7.91E-15  3.83E-12  8.30E-11  4.59E-10  0.00E+00  2.71E-10  1.63E-10  1.33E-10  2.14E-11  3.01E-11  7.15E-10
       4s4d ^1D  3.37E-21  5.58E-15  2.69E-12  5.68E-11  2.99E-10  6.14E-10  0.00E+00  2.24E-10  1.70E-10  2.26E-11  3.07E-11  7.28E-10
       4s4d ^3D  7.92E-22  1.32E-15  6.36E-13  1.33E-11  6.90E-11  1.31E-10  7.97E-11  0.00E+00  5.85E-11  6.05E-12  8.09E-12  1.90E-10
       4s5p ^1P  3.48E-21  5.83E-15  2.80E-12  5.81E-11  3.00E-10  5.53E-10  3.11E-10  3.01E-10  0.00E+00  2.85E-11  3.78E-11  8.76E-10
       4s6s ^3S  1.10E-22  6.68E-16  5.16E-13  1.35E-11  7.79E-11  1.49E-10  6.95E-11  5.22E-11  4.78E-11  0.00E+00  3.92E-13  6.03E-12
       4s6s ^1S  3.45E-22  2.61E-15  2.26E-12  6.31E-11  3.70E-10  7.13E-10  3.20E-10  2.37E-10  2.16E-10  1.33E-12  0.00E+00  1.34E-12
     Zn^+ + H^-  3.03E-18  2.41E-12  6.56E-10  8.44E-09  2.92E-08  3.59E-08  1.61E-08  1.18E-08  1.06E-08  4.34E-11  2.84E-12  0.00E+00

  T =  8000 K
       4s^2 ^1S  0.00E+00  3.23E-19  7.49E-22  5.64E-23  1.89E-23  1.04E-24  3.11E-25  2.05E-25  1.75E-25  2.19E-27  1.97E-27  1.58E-23
       4s4p ^3P  1.33E-17  0.00E+00  1.02E-13  3.42E-15  8.52E-16  5.26E-17  1.62E-17  1.08E-17  9.23E-18  5.28E-19  6.13E-19  4.15E-16
       4s4p ^1P  1.12E-18  3.70E-12  0.00E+00  8.12E-11  1.34E-11  8.38E-13  2.60E-13  1.72E-13  1.48E-13  1.47E-14  1.93E-14  3.75E-12
       4s5s ^3S  2.93E-19  4.31E-13  2.82E-10  0.00E+00  1.16E-09  6.03E-11  1.83E-11  1.20E-11  1.03E-11  1.34E-12  1.87E-12  1.60E-10
       4s5s ^1S  4.31E-19  4.71E-13  2.04E-10  5.07E-09  0.00E+00  1.43E-09  4.14E-10  2.69E-10  2.28E-10  3.41E-11  4.83E-11  2.36E-09
       4s5p ^3P  7.14E-21  8.76E-15  3.85E-12  7.97E-11  4.29E-10  0.00E+00  2.55E-10  1.54E-10  1.27E-10  1.98E-11  2.82E-11  8.56E-10
       4s4d ^1D  4.70E-21  5.96E-15  2.63E-12  5.32E-11  2.75E-10  5.63E-10  0.00E+00  2.06E-10  1.58E-10  2.05E-11  2.80E-11  8.46E-10
       4s4d ^3D  1.09E-21  1.40E-15  6.15E-13  1.24E-11  6.30E-11  1.20E-10  7.29E-11  0.00E+00  5.37E-11  5.43E-12  7.33E-12  2.19E-10
       4s5p ^1P  4.77E-21  6.12E-15  2.70E-12  5.40E-11  2.73E-10  5.05E-10  2.86E-10  2.75E-10  0.00E+00  2.55E-11  3.41E-11  1.01E-09
       4s6s ^3S  9.43E-23  5.51E-16  4.25E-13  1.11E-11  6.44E-11  1.24E-10  5.82E-11  4.38E-11  4.01E-11  0.00E+00  3.35E-13  6.53E-12
       4s6s ^1S  2.83E-22  2.14E-15  1.86E-12  5.19E-11  3.05E-10  5.92E-10  2.66E-10  1.97E-10  1.80E-10  1.12E-12  0.00E+00  1.44E-12
     Zn^+ + H^-  4.38E-18  2.79E-12  6.97E-10  8.55E-09  2.88E-08  3.46E-08  1.55E-08  1.14E-08  1.02E-08  4.21E-11  2.77E-12  0.00E+00

  T =  9000 K
       4s^2 ^1S  0.00E+00  9.38E-19  3.17E-21  2.71E-22  9.66E-23  5.20E-24  1.54E-24  1.01E-24  8.60E-25  7.32E-27  6.20E-27  9.15E-23
       4s4p ^3P  2.00E-17  0.00E+00  1.63E-13  6.54E-15  1.76E-15  1.04E-16  3.18E-17  2.10E-17  1.80E-17  8.54E-19  9.98E-19  1.00E-15
       4s4p ^1P  1.86E-18  4.49E-12  0.00E+00  1.03E-10  1.86E-11  1.14E-12  3.51E-13  2.32E-13  1.99E-13  1.80E-14  2.38E-14  6.31E-12
       4s5s ^3S  4.81E-19  5.44E-13  3.11E-10  0.00E+00  1.30E-09  6.79E-11  2.06E-11  1.36E-11  1.16E-11  1.43E-12  2.02E-12  2.24E-10
       4s5s ^1S  7.22E-19  6.15E-13  2.37E-10  5.47E-09  0.00E+00  1.50E-09  4.37E-10  2.85E-10  2.42E-10  3.49E-11  4.99E-11  3.09E-09
       4s5p ^3P  1.05E-20  9.80E-15  3.90E-12  7.69E-11  4.04E-10  0.00E+00  2.41E-10  1.46E-10  1.20E-10  1.83E-11  2.62E-11  9.83E-10
       4s4d ^1D  6.68E-21  6.46E-15  2.59E-12  5.03E-11  2.54E-10  5.19E-10  0.00E+00  1.91E-10  1.47E-10  1.85E-11  2.55E-11  9.50E-10
       4s4d ^3D  1.54E-21  1.50E-15  6.03E-13  1.16E-11  5.81E-11  1.10E-10  6.71E-11  0.00E+00  4.95E-11  4.89E-12  6.64E-12  2.44E-10
       4s5p ^1P  6.68E-21  6.56E-15  2.64E-12  5.07E-11  2.52E-10  4.65E-10  2.63E-10  2.53E-10  0.00E+00  2.29E-11  3.08E-11  1.12E-09
       4s6s ^3S  8.52E-23  4.66E-16  3.58E-13  9.40E-12  5.44E-11  1.06E-10  4.97E-11  3.74E-11  3.42E-11  0.00E+00  2.90E-13  6.93E-12
       4s6s ^1S  2.38E-22  1.80E-15  1.56E-12  4.37E-11  2.57E-10  5.01E-10  2.26E-10  1.68E-10  1.53E-10  9.59E-13  0.00E+00  1.51E-12
     Zn^+ + H^-  6.31E-18  3.24E-12  7.41E-10  8.69E-09  2.85E-08  3.37E-08  1.51E-08  1.11E-08  9.93E-09  4.11E-11  2.71E-12  0.00E+00

  T = 10000 K
       4s^2 ^1S  0.00E+00  2.34E-18  1.07E-20  1.01E-21  3.79E-22  2.02E-23  5.96E-24  3.90E-24  3.32E-24  1.98E-26  1.53E-26  3.98E-22
       4s4p ^3P  2.95E-17  0.00E+00  2.44E-13  1.13E-14  3.23E-15  1.85E-16  5.60E-17  3.69E-17  3.16E-17  1.24E-18  1.45E-18  2.09E-15
       4s4p ^1P  2.98E-18  5.38E-12  0.00E+00  1.25E-10  2.46E-11  1.46E-12  4.49E-13  2.97E-13  2.55E-13  2.09E-14  2.78E-14  9.70E-12
       4s5s ^3S  7.63E-19  6.74E-13  3.40E-10  0.00E+00  1.44E-09  7.44E-11  2.26E-11  1.49E-11  1.27E-11  1.49E-12  2.10E-12  2.95E-10
       4s5s ^1S  1.16E-18  7.83E-13  2.71E-10  5.85E-09  0.00E+00  1.55E-09  4.54E-10  2.96E-10  2.51E-10  3.50E-11  5.04E-11  3.84E-09
       4s5p ^3P  1.53E-20  1.10E-14  3.97E-12  7.47E-11  3.81E-10  0.00E+00  2.27E-10  1.38E-10  1.14E-10  1.69E-11  2.44E-11  1.10E-09
       4s4d ^1D  9.52E-21  7.09E-15  2.58E-12  4.80E-11  2.37E-10  4.82E-10  0.00E+00  1.78E-10  1.37E-10  1.68E-11  2.33E-11  1.04E-09
       4s4d ^3D  2.18E-21  1.63E-15  5.97E-13  1.10E-11  5.40E-11  1.02E-10  6.22E-11  0.00E+00  4.59E-11  4.42E-12  6.04E-12  2.66E-10
       4s5p ^1P  9.43E-21  7.12E-15  2.61E-12  4.81E-11  2.33E-10  4.30E-10  2.44E-10  2.34E-10  0.00E+00  2.06E-11  2.80E-11  1.22E-09
       4s6s ^3S  8.09E-23  4.01E-16  3.07E-13  8.07E-12  4.67E-11  9.14E-11  4.30E-11  3.24E-11  2.97E-11  0.00E+00  2.54E-13  7.27E-12
       4s6s ^1S  2.05E-22  1.54E-15  1.34E-12  3.74E-11  2.20E-10  4.32E-10  1.95E-10  1.45E-10  1.32E-10  8.33E-13  0.00E+00  1.57E-12
     Zn^+ + H^-  9.01E-18  3.76E-12  7.90E-10  8.86E-09  2.84E-08  3.29E-08  1.47E-08  1.08E-08  9.68E-09  4.02E-11  2.66E-12  0.00E+00


